Masures associated with split Kac-Moody groups over valued fields

Masures are generalizations of Bruhat-Tits buildings adapted to the study of Kac--Moody groups over valued fields. They were introduced by Gaussent and Rousseau in 2007. Rousseau defined an axiomatic for these object and we simplified it. In this paper, which is mainly expository, we construct the masure associated with a split Kac--Moody group over a valued field, and we prove that it satisfies our axiomatic.

==> alcoves_2.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'alcoves_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{400.92368299bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78416048)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{alcoves_2.pdf}}%
    \put(0.17939361,0.14302339){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ_{z} = \fQ_{z}'$\end{tabular}}}}%
    \put(0.64611036,0.16541782){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ_x'$\end{tabular}}}}%
    \put(0.76380802,0.15543174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ_x$\end{tabular}}}}%
    \put(0.6277467,0.01429467){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ$\end{tabular}}}}%
    \put(0.28125242,0.27452508){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(0.58960603,0.31389527){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.75768515,0.2771425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.9530379,0.44301285){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$A$\end{tabular}}}}%
    \put(0.92774253,0.22028042){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$D_1$\end{tabular}}}}%
    \put(0.09761725,0.28769561){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$D_2$\end{tabular}}}}%
    \put(0.66828348,0.54625885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$D_3$\end{tabular}}}}%
    \put(0.66418908,0.70639662){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$A_1$\\\end{tabular}}}}%
    \put(0.51450897,0.69715787){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$A_2$\\\end{tabular}}}}%
    \put(0.63624589,0.382371){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$M$\end{tabular}}}}%
    \put(0.36037106,0.32865378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ'$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{alcoves_2.pdf}}%
    \put(0.45698017,0.27179453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ_{y}'$\end{tabular}}}}%
    \put(0.54814163,0.19776297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ_y$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> l_adj_SG.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e94, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'l_adj_SG.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{421.36716347bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74611514)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{l_adj_SG.pdf}}%
    \put(0.17068998,0.13608382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ_{z} = \fQ_{z}'$\end{tabular}}}}%
    \put(0.61476309,0.15739174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ_x'$\end{tabular}}}}%
    \put(0.72675034,0.14789016){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ_x$\end{tabular}}}}%
    \put(0.59728997,0.01360064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ$\end{tabular}}}}%
    \put(0.26760697,0.26120544){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(0.56100025,0.29866551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.7209244,0.26369587){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.97536128,0.3949171){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$A$\end{tabular}}}}%
    \put(0.88273097,0.20959257){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$D_1$\end{tabular}}}}%
    \put(0.0928813,0.27373698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$D_2$\end{tabular}}}}%
    \put(0.60537722,0.363819){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$M$\end{tabular}}}}%
    \put(0.34288694,0.31270799){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ'$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{l_adj_SG.pdf}}%
    \put(0.43480879,0.25860738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ_{y}'$\end{tabular}}}}%
    \put(0.52154744,0.1881676){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.69999999}\smash{\begin{tabular}[t]{l}$\fQ_y$\end{tabular}}}}%
  \end{picture}%
\endgroup%

